Streaming Instability with Multiple Dust Species: I. Favourable Conditions for the Linear Growth

Recent study suggests that the streaming instability, one of the leading mechanisms for driving the formation of planetesimals, may not be as efficient as previously thought. Under some disc conditions, the growth timescale of the instability can be longer than the disc lifetime when multiple dust species are considered. To further explore this finding, we use both linear analysis and direct numerical simulations with gas fluid and dust particles to mutually validate and study the unstable modes of the instability in more detail. We extend the previously studied parameter space by one order of magnitude in both the range of the dust-size distribution $[T_{s,min}, T_{s,max}]$ and the total solid-to-gas mass ratio $\varepsilon$ and introduce a third dimension with the slope $q$ of the size distribution. We find that the fast-growth regime and the slow-growth regime are distinctly separated in the $\varepsilon$-$T_{s,max}$ space, while this boundary is not appreciably sensitive to $q$ or $T_{s,min}$. With a wide range of dust sizes present in the disc (e.g. $T_{s,min}\lesssim10^{-3}$), the growth rate in the slow-growth regime decreases as more dust species are considered. With a narrow range of dust sizes (e.g. $T_{s,max}/T_{s,min}=5$), on the other hand, the growth rate in most of the $\varepsilon$-$T_{s,max}$ space is converged with increasing dust species, but the fast and the slow growth regimes remain clearly separated. Moreover, it is not necessary that the largest dust species dominate the growth of the unstable modes, and the smaller dust species can affect the growth rate in a complicated way. In any case, we find that the fast-growth regime is bounded by $\varepsilon\gtrsim 1$ or $T_{s,max}\gtrsim 1$, which may represent the favourable conditions for planetesimal formation.

==> Refereereply.txt <==
We thank the referee for a very thoughtful and constructive report.  We have also received feedback from the community after posting the manuscript on astro-ph.  We have made changes to our manuscript accordingly and hope these changes can clarify several points in the work.

> Reviewer's Comments:
> 
> The manuscript by Zhu & Yang concerns the linear growth rate of the 
> streaming instability for multiple particle species. This study is 
> very timely because of the recent realisation by Krapp et al. (2019) 
> that the consideration of a size distribution of particles can 
> significantly reduce the growth rate of the instability and that for 
> certain combinations of Stokes number and dust-to-gas ratio the growth 
> rate is even unconverged when considering thousands of dust species.
> 
> The paper is well written and presents the background and the results 
> in a logical fashion that is easy to follow. I expect that the paper 
> will get a high impact in the community because the authors identify 
> the parameter regime where the streaming instability has a converged 
> growth rate that is independent of the number of species considered.
> 
> I have just a few comments that need to be addressed before the paper 
> can be considered for publication in MNRAS:
> 
> (1) The authors specify the dust distribution as a power law n(s) 
> \propto s^q. But it is not clear whether this is the cumulative size 
> distribution (n<) or the differential size distribution (dn/ds). 
> Please clarify.

Answer:  Thanks for pointing this out.  In \S 2.1, we have clarified that this is dn/ds.

> (2) The authors use the fastest growing mode (in terms of Kx and Kz) 
> found at 1024 species to calculate the growth rate at higher species 
> number. Would it not be better to consider a circle of wave numbers 
> around the fastest growing and then check if the local maximum has 
> moved? One could even use walk algorithm that goes in the direction of 
> higher growth rates.

Answer:  We have tried such an approach before, but we found that it fails at the vertical fastest branch at the fixed K_x.  As shown in the bottom panels of Figure 9, the fastest growth rate occurs at the vertical line where K_x is fixed.  However, the growth rate at this whole vertical line is almost identical.  If we do a search around the fastest mode, the fastest mode can move along this vertical line and even move out of our searched K_x and K_z domain.  Furthermore, the fastest mode sometimes can jump to a different K_x-K_z region when resolution increases as in Sec 4.1 and 4.2.  A region around the fastest mode sometimes can catch such change but sometimes miss it.  Thus, we decide to calculate a single mode uniformly for particle species above 1024.  In this case, we are treating each case equally.  We have added the following sentence at the end of Sec. 2.1.

"However, the fastest growing mode in some cases do change location in the Kx-Kz space when we increase the number of dust species (Sec. 4.1 and 4.2).  Thus, we focus on σ1024 in this work and cautiously present results for σ2048 and σ4096 where they are available."

> (3) The contour figures like Figures 1 and 2 can be hard to read. It 
> would help the reader to add contour lines on top of the colors in the 
> middle and lower panels (mark 1.0 in the middle, and -2, -1, 0, 1, 2 
> in the bottom).

Answer:  We have tried the approach as suggested.  Unfortunately, due to the low resolution of our grid data, the contour lines are patchy and disconnected at some points.  The detailed contour lines highlight small features on the map which should not exist if the resolution is higher.  Thus, we adopt our old figure style.  In the mean time, we adjust the colorbar with only 40 intervals so that the readers can read off the values by crosschecking the color contours with the colorbar.

> (4) The resolution is also an issue in Figures 1 and 2. Would it not 
> be worthwhile the time to double or quadruple the resolution to get 
> cleaner contours?

Answer:  We have already pushed the limit of our computational resources for Figures 1 and 2.  Those are very expensive calculations since each point requires searching a large K_x and K_z space.  The total computational cost for Figure 1 is 1.7e5 CPU hours.  All the computational cost used in this project reaches 1 million CPU hours.  Doubling the resolution requires 4 times more computational time, which is not quite practical.

> (5) The fastest growing wavenumber in Figure 3 shows a spike at 
> log eps=-1. The spike appears noisy in the upper left panel. Is this 
> due to the numerical scheme? Would it be possible to get a smoother 
> solution by changing the convergence criterion of the numerical 
> scheme?

Answer:  Each linear eigenvalue we calculated is accurate to more than 6 digit.  However, we have limited computational resources to search the K_x and K_z space, which leads to such noise.  As mentioned above, doubling the search space will increase the total computational cost by a factor of 4, which is not practical. 

We thus added the following sentence in Sec. 2.1 to explain our approach and limitation.

"Due to the high computational cost  of solving the eigenvalue problem for up to 1024 dust species, we decide to limit to 54×54 values for the large Kx-Kz space.  Furthermore, Krapp et al. (2019) noticed some fine structures in the Kx-Kz growth rate map with multiple dust species in the disc.  Although our wave number resolution and the potential fine structures have little effect on the maximum growth rate, they can affect the exact values of Kx and Kz for the fastest growing mode, which may lead to minor non-smooth profiles in some of our figures."

> (6) In figure 8, I cannot reconcile the right panels to be the ratio 
> of the other two panels. Maybe the color scheme is just confusing me. 
> The high Kx, high Kz regime looks converged in all cases, but this 
> region is marked with light blue on the right (meaning a significant 
> reduction in the growth rate).

Answer:  Thanks for pointing this out.  We forgot 'log10' for sigma in the figure (as well as Fig. 9).  The left two panels are in log scale.  We have corrected the labels.  

> (7) The region of low growth rate at high Kx, low Kz is also 
> surprising. Why would this region of extremely low growth rate pop up 
> after a region of no growth? Could this be a numerical problem with 
> the scheme that finds the growth rate?

Answer:  The growth rate of each point is accurate.  We have added the sentence

"We have compared our growth rates to all linear calculations presented in Youdin & Johansen (2007) and Beniıtez-Llambay et al. (2019), and the agreement on the growth rate and each eigenmode is more than six significant digits."

in Sec 2.1.  We don't have a good answer for why there is such region.  The answer requires a deeper physical understanding of the eigensystem, which is beyond the scope of our paper.

======

During the revision process, we received several questions from the community.  To address these questions, we added a figure at the end of Sec. 4.2 and two new sub-sections (Sec. 4.3 and 4.4).  We hope that these additions make our paper more rounded.  We modified the abstract accordingly.

We have also corrected several typos for the unit of sigma throughout the manuscript as well as made some minute language edits.

